Gaze into the Heart: A Multi-View Video Dataset for rPPG and Health Biomarkers Estimation

Progress in remote PhotoPlethysmoGraphy (rPPG) is limited by the critical issues of existing publicly available datasets: small size, privacy concerns with facial videos, and lack of diversity in conditions. The paper introduces a novel comprehensive large-scale multi-view video dataset for rPPG and health biomarkers estimation. Our dataset comprises 3600 synchronized video recordings from 600 subjects, captured under varied conditions (resting and post-exercise) using multiple consumer-grade cameras at different angles. To enable multimodal analysis of physiological states, each recording is paired with a 100 Hz PPG signal and extended health metrics, such as electrocardiogram, arterial blood pressure, biomarkers, temperature, oxygen saturation, respiratory rate, and stress level. Using this data, we train an efficient rPPG model and compare its quality with existing approaches in cross-dataset scenarios. The public release of our dataset and model should significantly speed up the progress in the development of AI medical assistants.

==> framedelta_ppg.csv <==
grid,y1,y2,y3
-20,0,0,1
-19,0,0,1
-18,0,0,0
-17,1,0,1
-16,1,0,1
-15,0,0,5
-14,0,0,5
-13,1,0,14
-12,6,1,17
-11,28,0,29
-10,44,0,28
-9,44,0,56
-8,24,0,35
-7,17,0,25
-6,13,1,14
-5,9,0,9
-4,6,0,4
-3,1,0,2
-2,3,0,2
-1,1,2,0
0,1,14,0
1,2,68,0
2,1,208,0
3,40,306,0
4,127,271,0
5,242,168,2
6,241,70,12
7,154,38,31
8,72,12,59
9,44,0,106
10,23,0,101
11,10,0,164
12,4,1,100
13,0,0,75
14,0,0,35
15,0,0,10
16,0,0,0
17,2,0,1
18,0,0,0
19,2,0,0
20,0,0,0


==> timedelta_intercam.csv <==
grid,y01,y12,y02
-0.250,0,0,0
-0.240,0,0,0
-0.230,1,0,0
-0.220,0,1,0
-0.210,0,0,0
-0.200,1,0,0
-0.190,3,0,0
-0.180,5,0,0
-0.170,10,0,0
-0.160,91,0,0
-0.150,126,0,0
-0.140,50,0,0
-0.130,23,0,0
-0.120,5,0,0
-0.110,6,0,1
-0.100,3,0,0
-0.090,2,0,0
-0.080,3,0,1
-0.070,4,0,2
-0.060,22,0,3
-0.050,71,0,1
-0.040,208,0,21
-0.030,265,0,53
-0.020,156,0,72
-0.010,29,1,77
0.000,2,0,56
0.010,0,0,32
0.020,0,0,35
0.030,0,0,79
0.040,0,2,144
0.050,0,1,166
0.060,0,34,152
0.070,0,137,70
0.080,0,226,27
0.090,0,195,3
0.100,0,90,1
0.110,0,18,0
0.120,0,68,0
0.130,0,109,0
0.140,0,117,0
0.150,1,53,1
0.160,0,25,0
0.170,0,1,0
0.180,0,0,0
0.190,0,1,0
0.200,0,0,0
0.210,0,0,0
0.220,0,0,0
0.230,0,0,0
0.240,0,0,0
0.250,0,0,0
0.260,0,0,0
0.270,0,0,0
0.280,0,0,0
0.290,0,0,0
0.300,0,0,1


==> timeshift_kde.csv <==
xx0,yy0,xx1,yy1,xx2,yy2
-3.747175531469143,0.0001266202670443528,-3.6274934203893383,0.0001474161734738022,-3.7350939640482275,0.00010487960225868953
-3.7258214458881604,0.00013000533844531592,-3.6065660384691154,0.00014168248716195375,-3.7139937554796747,0.00012184091796174634
-3.704467360307178,0.0001972310098813379,-3.585638656548893,0.00021315209775008004,-3.6928935469111215,0.00019834103983740192
-3.683113274726196,0.00033497304009189044,-3.56471127462867,0.00036625954688551676,-3.6717933383425687,0.00034566325766127726
-3.6617591891452137,0.0005592895978734358,-3.5437838927084475,0.0006177140547202198,-3.6506931297740155,0.0005833163964524823
-3.6404051035642313,0.0008873025837322635,-3.5228565107882246,0.0009847305366370573,-3.6295929212054627,0.0009307539689120681
-3.6190510179832494,0.0013275395343964602,-3.501929128868002,0.0014723055791400208,-3.6084927126369095,0.0013972504084182047
-3.597696932402267,0.0018701750982393905,-3.481001746947779,0.0020613705464578302,-3.5873925040683567,0.001971431966365178
-3.5763428468212846,0.002480054511320051,-3.4600743650275567,0.0027018256311748257,-3.5662922954998035,0.0026138518093286045
-3.554988761240302,0.003096134506442638,-3.439146983107334,0.0033149418267167663,-3.5451920869312508,0.0032567792489170966
-3.5336346756593198,0.0036399174552401714,-3.4182196011871113,0.0038072805218867245,-3.5240918783626975,0.0038140110016557927
-3.512280590078338,0.00403251160010315,-3.3972922192668884,0.00409358599997367,-3.502991669794145,0.004200000744341903
-3.4909265044973554,0.004216238393648597,-3.376364837346666,0.00412131980128555,-3.4818914612255916,0.00435334466996512
-3.469572418916373,0.004174120082387267,-3.355437455426443,0.003887579612139369,-3.460791252657039,0.004256929857472946
-3.448218333335391,0.0039407026617608865,-3.3345100735062205,0.003441759464815619,-3.4396910440884856,0.003947646525699233
-3.4268642477544087,0.0036006820976863807,-3.3135826915859976,0.002873466083401166,-3.418590835519933,0.0035125066728729504
-3.4055101621734263,0.003276211753905023,-3.292655309665775,0.00229160991322247,-3.3974906269513796,0.00307332557468043
-3.384156076592444,0.0031072845670434557,-3.271727927745552,0.0018037020562103323,-3.376390418382827,0.002766003711235948
-3.3628019910114615,0.0032305794458420134,-3.2508005458253297,0.0015027131732963661,-3.3552902098142736,0.002721036453153358
-3.3414479054304795,0.003760680073417677,-3.229873163905107,0.0014637614632879992,-3.334190001245721,0.0030493641886034095
-3.320093819849497,0.004775144610148496,-3.208945781984884,0.0017475323489488659,-3.3130897926771676,0.00383395452696203
-3.2987397342685147,0.006303357094862627,-3.1880184000646614,0.002404519884814299,-3.291989584108615,0.005124797722362379
-3.277385648687533,0.008319270344066043,-3.167091018144439,0.003474893984242139,-3.2708893755400616,0.00693449248834499
-3.2560315631065504,0.010739426902674487,-3.146163636224216,0.0049820112662382066,-3.249789166971509,0.009233064924690254
-3.234677477525568,0.013428489011350714,-3.125236254303993,0.0069212888875399,-3.228688958402956,0.011942950077251213
-3.2133233919445856,0.016213651141244345,-3.1043088723837706,0.00924864432225847,-3.207588749834403,0.014936918835660035
-3.191969306363603,0.018906692809581682,-3.083381490463548,0.011873298123350057,-3.1864885412658497,0.018042297378627892
-3.1706152207826213,0.021329348082596816,-3.0624541085433252,0.014658694374534015,-3.165388332697297,0.021053796707919875
-3.149261135201639,0.02333598839549686,-3.0415267266231023,0.017433206902718906,-3.144288124128744,0.023754930808358915
-3.1279070496206565,0.024828539340233685,-3.02059934470288,0.020009686612574656,-3.123187915560191,0.025945214642036807
-3.1065529640396745,0.025761699810680133,-2.999671962782657,0.022210307308386218,-3.1020877069916377,0.02746823757476763
-3.085198878458692,0.02614003965830164,-2.9787445808624344,0.023891410621652592,-3.080987498423085,0.02823508754065407
-3.0638447928777097,0.026010283999123085,-2.9578171989422115,0.0249630199885134,-3.059887289854532,0.028238374017340334
-3.0424907072967273,0.025451218814309673,-2.936889817021989,0.025399525130166883,-3.038787081285979,0.02755353086925516
-3.021136621715745,0.024561390079880036,-2.915962435101766,0.025240592274118803,-3.0176868727174258,0.02632566555297186
-2.999782536134763,0.023443538777696338,-2.8950350531815436,0.024582921675754946,-2.996586664148873,0.024742307201980257
-2.9784284505537806,0.022186190783009332,-2.8741076712613207,0.02356342571111239,-2.97548645558032,0.0229957251562459
-2.957074364972798,0.020846365452254545,-2.8531802893410982,0.02233413376345486,-2.954386247011767,0.02124284765706541
-2.9357202793918162,0.019440222009057026,-2.8322529074208753,0.021030905266492095,-2.933286038443214,0.01957428172886852
-2.914366193810834,0.017947740536914725,-2.811325525500653,0.019742399319146592,-2.912185829874661,0.018003692250681727
-2.8930121082298514,0.016332547861300367,-2.79039814358043,0.018490053389994474,-2.8910856213061082,0.016483247733415488
-2.871658022648869,0.014571100435306891,-2.769470761660207,0.017229718100513894,-2.869985412737555,0.014941389353558321
-2.8503039370678867,0.012680619041318175,-2.7485433797399845,0.01587873410289893,-2.8488852041690023,0.01333002645048597
-2.8289498514869047,0.010735387930482558,-2.727615997819762,0.014361007488790975,-2.827784995600449,0.011664076242198743
-2.8075957659059223,0.00886616889594774,-2.706688615899539,0.012653273189597886,-2.8066847870318963,0.010039278365770548
-2.78624168032494,0.00724441665373627,-2.685761233979316,0.010814129659064836,-2.785584578463343,0.008622761563119773
-2.764887594743958,0.006057684316739559,-2.6648338520590937,0.008984860016369757,-2.7644843698947903,0.007620433105818565
-2.7435335091629756,0.005482812393988512,-2.6439064701388713,0.007363168212230223,-2.743384161326237,0.00723147525684012
-2.722179423581993,0.005660155189221548,-2.6229790882186483,0.006160830135429063,-2.7222839527576843,0.007601375935291935
-2.7008253380010108,0.0066686495233312035,-2.6020517062984254,0.0055591662643945175,-2.701183744189131,0.008782623567861851
-2.6794712524200284,0.00850141864958745,-2.581124324378203,0.005672536972298525,-2.6800835356205783,0.010709578250716376
-2.6581171668390464,0.01104565273711576,-2.5601969424579805,0.0065241716298858055,-2.6589833270520256,0.013192925918873957
-2.636763081258064,0.014075887781861973,-2.5392695605377575,0.008035245835897376,-2.6378831184834723,0.01593855026855731
-2.6154089956770816,0.017271533443936032,-2.5183421786175346,0.010028569048713673,-2.616782909914919,0.018592795795914566
-2.5940549100960997,0.020263845051827545,-2.4974147966973117,0.012249884035369113,-2.5956827013463664,0.020809072025957373
-2.5727008245151173,0.02270526641324798,-2.4764874147770892,0.01440847832704932,-2.5745824927778136,0.022321111337409147
-2.551346738934135,0.02434112529514519,-2.4555600328568667,0.016232640426421516,-2.5534822842092604,0.02300094874403838
-2.5299926533531525,0.025058133828108425,-2.434632650936644,0.017526807705014677,-2.532382075640707,0.022880458085613536
-2.50863856777217,0.024891042422937992,-2.413705269016421,0.018211577045140454,-2.5112818670721544,0.022126248749061994
-2.487284482191188,0.023986063393959672,-2.3927778870961984,0.018330185881012595,-2.4901816585036016,0.020975314492866437
-2.4659303966102057,0.022538605798220257,-2.371850505175976,0.018016543915067018,-2.4690814499350484,0.019654947899019254
-2.4445763110292233,0.02073311565670119,-2.350923123255753,0.017435810719732936,-2.447981241366495,0.018316923554739017
-2.4232222254482414,0.018708907171723493,-2.32999574133553,0.01672093339733366,-2.4268810327979424,0.017009334730572284
-2.401868139867259,0.01656056435456285,-2.3090683594153076,0.01593071014815048,-2.4057808242293897,0.015693007824734706
-2.3805140542862766,0.014363822087636313,-2.288140977495085,0.015045298701316184,-2.3846806156608364,0.014291226384091638
-2.359159968705294,0.012207263882111213,-2.2672135955748622,0.013998408889646138,-2.3635804070922832,0.012750026510240306
-2.337805883124312,0.010211029209910974,-2.2462862136546393,0.0127301476477574,-2.3424801985237305,0.01108603349601689
-2.31645179754333,0.00852348427717102,-2.225358831734417,0.011238062412673763,-2.3213799899551777,0.009408278231259809
-2.2950977119623475,0.007298781625599604,-2.2044314498141944,0.00960879985017793,-2.3002797813866245,0.007913644117289648
-2.273743626381365,0.006666178771286196,-2.1835040678939714,0.008025235213372103,-2.2791795728180713,0.006865387044417248
-2.252389540800383,0.006703426053481287,-2.1625766859737485,0.006756151878402783,-2.2580793642495185,0.0065659953842844565
-2.2310354552194007,0.007422970535077754,-2.141649304053526,0.00613996699667619,-2.2369791556809657,0.007329811444189052
-2.2096813696384183,0.008774417065890598,-2.1207219221333036,0.006567544913369264,-2.2158789471124125,0.00945211713477924
-2.188327284057436,0.010662083980154422,-2.0997945402130807,0.008455698931689619,-2.1947787385438593,0.013166389393660164
-2.1669731984764535,0.012973111613812347,-2.0788671582928577,0.012192462301194522,-2.1736785299753065,0.018584856787253044
-2.1456191128954716,0.015608812111662672,-2.057939776372635,0.01803888268034592,-2.1525783214067538,0.025629313081090635
-2.124265027314489,0.018509734971080577,-2.0370123944524123,0.025995327734870836,-2.1314781128382005,0.03397407660223878
-2.102910941733507,0.02166483451664547,-2.01608501253219,0.035675961065304906,-2.1103779042696473,0.04303260080143771
-2.081556856152525,0.025099668833348056,-1.995157630611967,0.04626273999609366,-2.0892776957010946,0.05201595308360185
-2.0602027705715424,0.028848790024219972,-1.9742302486917442,0.05660526674730389,-2.068177487132542,0.06007255878274609
-2.03884868499056,0.03293039148661389,-1.9533028667715215,0.06548291302875926,-2.0470772785639886,0.06648895193475633
-2.0174945994095776,0.03734926635248585,-1.9323754848512988,0.0719658037290287,-2.025977069995436,0.07090199304300909
-1.9961405138285955,0.04214830953236278,-1.9114481029310761,0.07574258328307615,-2.004876861426883,0.07345759198888466
-1.9747864282476133,0.0475052945213931,-1.8905207210108534,0.07727092127181745,-1.9837766528583298,0.07485884649235625
-1.953432342666631,0.053837241564953814,-1.8695933390906307,0.07767037226504059,-1.9626764442897768,0.07627746147489843
-1.9320782570856485,0.061846857273922966,-1.848665957170408,0.0783908818224574,-1.9415762357212238,0.07914498746076173
-1.9107241715046663,0.07244484217819779,-1.8277385752501853,0.08079484691464461,-1.9204760271526709,0.08487685087820845
-1.8893700859236842,0.08651960439650822,-1.8068111933299627,0.08582850194499622,-1.8993758185841179,0.09459703763781271
-1.8680160003427018,0.10459408371646262,-1.78588381140974,0.0939082231359166,-1.8782756100155649,0.108920802881754
-1.8466619147617194,0.12648012622553906,-1.7649564294895173,0.10503603072915746,-1.8571754014470119,0.12782683574657783
-1.8253078291807372,0.15107742777607247,-1.7440290475692946,0.11904419155845511,-1.8360751928784589,0.15062568328475406
-1.803953743599755,0.1764390915112835,-1.7231016656490719,0.13580841225661583,-1.814974984309906,0.17601950491328203
-1.7825996580187726,0.2001378433037468,-1.7021742837288492,0.15529100567145931,-1.793874775741353,0.2022474441997064
-1.7612455724377902,0.21984616703044293,-1.6812469018086265,0.17736841188908054,-1.7727745671728,0.22730828723324936
-1.7398914868568083,0.23394210949200114,-1.6603195198884038,0.2015178789522702,-1.751674358604247,0.24923661722355406
-1.7185374012758259,0.24192092417225808,-1.639392137968181,0.22652923805397213,-1.730574150035694,0.26638362671510624
-1.6971833156948435,0.24445410025135417,-1.6184647560479584,0.25042410026297507,-1.7094739414671412,0.2776373652673838
-1.675829230113861,0.2430717330484996,-1.5975373741277354,0.2706930652493894,-1.688373732898588,0.2825288940870812
-1.6544751445328787,0.23959456807238003,-1.576609992207513,0.2848288444528715,-1.6672735243300352,0.2812129169717861
-1.6331210589518967,0.2355404642481338,-1.55568261028729,0.2909977517963646,-1.646173315761482,0.2743625290264855
-1.6117669733709143,0.23173160228458925,-1.5347552283670676,0.28861712484357904,-1.6250731071929292,0.26304548315462584
-1.590412887789932,0.22823478940372036,-1.5138278464468446,0.27862920685500736,-1.603972898624376,0.24863478166353184
-1.56905880220895,0.2246241183458892,-1.4929004645266222,0.26337394864203933,-1.5828726900558232,0.23275981151258476
-1.5477047166279676,0.2204298494524349,-1.4719730826063993,0.24611228842285682,-1.56177248148727,0.2172594193457913
-1.5263506310469852,0.21558240948225488,-1.4510457006861768,0.23036977286062543,-1.5406722729187172,0.2040877394101963
-1.5049965454660028,0.21068969179148717,-1.4301183187659539,0.21930919849430047,-1.519572064350164,0.19515399147258605
-1.4836424598850204,0.2070724630242955,-1.4091909368457314,0.2152939822768462,-1.4984718557816112,0.1921249858170077
-1.4622883743040385,0.2065786338736308,-1.3882635549255085,0.21970509547180272,-1.477371647213058,0.19624782275521807
-1.440934288723056,0.21126093060048173,-1.3673361730052855,0.23297447880151245,-1.4562714386445053,0.20823996453987498
-1.4195802031420737,0.22301780908107052,-1.346408791085063,0.2547378981024056,-1.435171230075952,0.22825499381484052
-1.3982261175610917,0.2432745177545052,-1.3254814091648401,0.284006491815623,-1.4140710215073993,0.2558973625774822
-1.3768720319801093,0.2727443580788508,-1.3045540272446177,0.3193003746730908,-1.392970812938846,0.2902565488255369
-1.355517946399127,0.31128217087645604,-1.2836266453243947,0.3587538698787397,-1.3718706043702933,0.32996147186512803
-1.3341638608181445,0.35783397894015756,-1.2626992634041723,0.40025589583191334,-1.35077039580174,0.3732921417006002
-1.3128097752371621,0.410495520692601,-1.2417718814839493,0.44169866381186573,-1.3296701872331873,0.418392084682678
-1.2914556896561802,0.46670405396534653,-1.2208444995637269,0.481358589684341,-1.308569978664634,0.46358709704940804
-1.2701016040751978,0.5235838392421737,-1.199917117643504,0.5183417413363451,-1.2874697700960813,0.507751321640217
-1.2487475184942154,0.5784329884424235,-1.1789897357232815,0.5529391726429624,-1.266369561527528,0.5506093974393051
-1.2273934329132334,0.6292804535947767,-1.1580623538030586,0.5867106642148555,-1.2452693529589753,0.5928565306270839
-1.206039347332251,0.6753798210759091,-1.137134971882836,0.6221798206644844,-1.2241691443904221,0.6360237398484301
-1.1846852617512686,0.7174770980430768,-1.1162075899626132,0.6621633676105749,-1.2030689358218694,0.6820940350220246
-1.1633311761702863,0.7577220257968929,-1.0952802080423907,0.708914510735851,-1.1819687272533161,0.7329569085244992
-1.1419770905893039,0.7991885779332081,-1.0743528261221678,0.7633623214916421,-1.1608685186847634,0.789847196951982
-1.120623005008322,0.8450978692224038,-1.0534254442019453,0.8247254410810254,-1.1397683101162102,0.8529318938266663
-1.0992689194273395,0.8979427720963333,-1.0324980622817224,0.8906611679451124,-1.1186681015476574,0.9211728828093986
-1.0779148338463571,0.9587516632207082,-1.0115706803614999,0.9579175385489054,-1.0975678929791042,0.9925040328075379
-1.0565607482653752,1.0266827854041622,-0.990643298441277,1.0232557366111834,-1.0764676844105514,1.0642406504228195
-1.0352066626843928,1.09903173167932,-0.9697159165210545,1.0842833137611525,-1.0553674758419982,1.1335393379813046
-1.0138525771034104,1.1716086568575812,-0.9487885346008316,1.1398493868053474,-1.0342672672734454,1.197706603163575
-0.992498491522428,1.2393481472231387,-0.9278611526806086,1.1898190970041012,-1.0131670587048927,1.2542428239510648
-0.9711444059414456,1.2969846475643618,-0.9069337707603862,1.2343157237796123,-0.9920668501363394,1.3006689915136924
-0.9497903203604636,1.339661669480049,-0.8860063888401633,1.272780843019783,-0.9709666415677867,1.3343279576482445
-0.9284362347794812,1.3634158423922915,-0.8650790069199408,1.30332206628895,-0.9498664329992335,1.3523890874166962
-0.9070821491984988,1.3655429443645768,-0.8441516249997179,1.322712340035712,-0.9287662244306807,1.3521837422791614
-0.8857280636175169,1.3448747294173926,-0.8232242430794954,1.327104571127633,-0.9076660158621275,1.3318109266826785
-0.8643739780365345,1.301964607757486,-0.8022968611592725,1.3131753345958126,-0.8865658072935747,1.2907830043672246
-0.8430198924555521,1.2391264744771875,-0.78136947923905,1.2791998757507879,-0.8654655987250215,1.2304257351670183
-0.8216658068745697,1.1602445293053276,-0.7604420973188271,1.2256075445773216,-0.8443653901564687,1.153836009300157
-0.8003117212935873,1.0703097593881272,-0.7395147153986046,1.1548439574696185,-0.8232651815879155,1.0653881773683413
-0.7789576357126053,0.9747352656173827,-0.7185873334783817,1.070709538030651,-0.8021649730193627,0.9699711767191392
-0.757603550131623,0.8786079758544136,-0.6976599515581592,0.9775574465327204,-0.7810647644508095,0.8722413327691794
-0.7362494645506406,0.7860844115081367,-0.6767325696379363,0.8797134647216853,-0.7599645558822568,0.7761443447185118
-0.7148953789696586,0.7000964733663635,-0.6558051877177138,0.7812718662684024,-0.7388643473137035,0.6848155614623723
-0.6935412933886762,0.622414980354999,-0.6348778057974909,0.6861730644082324,-0.7177641387451508,0.6007845848207016
-0.6721872078076938,0.5539816120211581,-0.6139504238772684,0.5983244540978436,-0.6966639301765976,0.5262775363382084
-0.6508331222267114,0.4953288466326387,-0.5930230419570455,0.5215393102166899,-0.6755637216080448,0.46338697381001315
-0.629479036645729,0.44689865399668405,-0.572095660036823,0.45919583446661794,-0.6544635130394916,0.4139674499920756
-0.6081249510647471,0.40913742032195766,-0.5511682781166001,0.4136724702416448,-0.6333633044709388,0.3792638665253426
-0.5867708654837647,0.38234918697393416,-0.5302408961963776,0.3857286129985272,-0.6122630959023856,0.3594185581832554
-0.5654167799027823,0.36638774872111535,-0.5093135142761547,0.3740470481643672,-0.5911628873338328,0.35307471175552496
-0.5440626943218003,0.3603293787732828,-0.48838613235593176,0.37513833038387934,-0.5700626787652796,0.3572771577160593
-0.5227086087408179,0.362278912111281,-0.4674587504357093,0.3837337481800016,-0.5489624701967268,0.36778031541947076
-0.5013545231598355,0.36942317435713823,-0.44653136851548636,0.3936678914617771,-0.5278622616281736,0.3797413361683911
-0.48000043757885313,0.3783672281767217,-0.4256039865952639,0.399094963239973,-0.5067620530596209,0.38864514114095405
-0.45864635199787074,0.3856907063804531,-0.40467660467504096,0.39574319695954996,-0.48566184449106764,0.3912163763401914
-0.4372922664168888,0.3885746788736276,-0.3837492227548185,0.3818521303745548,-0.46456163592251487,0.38605294502726417
-0.4159381808359064,0.38530905305316177,-0.36282184083459557,0.35850072689197965,-0.44346142735396166,0.37378157779433097
-0.394584095254924,0.3755192963600201,-0.3418944589143731,0.3292107024354869,-0.4223612187854089,0.3566753236963775
-0.37323000967394204,0.3600442531007998,-0.32096707699415017,0.2989343209216534,-0.4012610102168557,0.3378428809073952
-0.35187592409295965,0.3405182975597711,-0.3000396950739277,0.2727214453097595,-0.3801608016483029,0.3202390934225421
-0.33052183851197725,0.31880993489069775,-0.27911231315370477,0.25443982265212745,-0.3590605930797497,0.30580058984489966
-0.30916775293099485,0.29650430879732886,-0.2581849312334823,0.2458779646170902,-0.3379603845111969,0.2949589011231559
-0.28781366735001246,0.2745786392599995,-0.23725754931325937,0.2464228068063648,-0.31686017594264415,0.2866472785926656
-0.2664595817690305,0.25333123316475853,-0.2163301673930369,0.253332269404665,-0.29575996737409094,0.27875161683994953
-0.2451054961880481,0.23252962585637882,-0.19540278547281398,0.26247309730610213,-0.27465975880553817,0.2688227102611005
-0.22375141060706571,0.21168095688965463,-0.1744754035525915,0.26930417911613136,-0.25355955023698495,0.2548098404406169
-0.20239732502608376,0.19031492698439312,-0.15354802163236858,0.26986436302119965,-0.23245934166843218,0.2356035831639657
-0.18104323944510137,0.16819753431819695,-0.1326206397121461,0.26155747276048047,-0.21135913309987897,0.21126542768112982
-0.15968915386411897,0.1454378605618117,-0.11169325779192318,0.2435920779196621,-0.1902589245313262,0.18293234387707558
-0.13833506828313658,0.12248777832075992,-0.09076587587170071,0.21701164710868664,-0.169158715962773,0.15247627496329208
-0.11698098270215418,0.1000561187457073,-0.06983849395147779,0.18433483618519375,-0.14805850739422022,0.12204775377429775
-0.09562689712117223,0.0789680423379466,-0.048911112031254866,0.14891025964988464,-0.126958298825667,0.09363544848751877
-0.07427281154018983,0.060004469800791785,-0.02798373011103239,0.1141586555909154,-0.10585809025711423,0.06874072263838421
-0.052918725959207435,0.04375811753795921,-0.007056348190809469,0.0829010147335699,-0.08475788168856102,0.048216184664108507
-0.031564640378225484,0.03053874003820445,0.013871033729413007,0.056934512385812784,-0.06365767312000825,0.032266889228626354
-0.010210554797243088,0.020347125171737312,0.03479841564963593,0.03692684474386397,-0.04255746455145504,0.020574845039622813
0.011143530783739308,0.012917229212157218,0.055725797569858404,0.022591329067492505,-0.021457255982902268,0.012488441743613118
0.032497616364721704,0.007806391182954765,0.07665317949008132,0.013026628033144354,-0.0003570474143490543,0.007219136410933753
0.0538517019457041,0.004503399660386875,0.0975805614103038,0.007084627326505943,0.020743161154203715,0.00400381298300799
0.07520578752668605,0.0025269451679107297,0.11850794333052672,0.0036640997156809074,0.04184336972275693,0.002214669370488767
0.09655987310766845,0.0014995395880053053,0.1394353252507492,0.00188833025095414,0.0629435782913097,0.0014205203442611836
0.11791395868865084,0.0011969414295773528,0.16036270717097212,0.001179763858786334,0.08404378685986291,0.001417222572207319
0.1392680442696328,0.0015830861099287996,0.1812900890911946,0.001274289559245162,0.10514399542841568,0.0022471702702959867
0.1606221298506152,0.0028409867839946507,0.20221747101141752,0.002218712415881355,0.1262442039969689,0.004218495859998464
0.1819762154315976,0.005400317186847706,0.22314485293164,0.004374485688640364,0.14734441256552167,0.007916608012173115
0.20333030101257998,0.009945423103179779,0.2440722348518629,0.008419304198235847,0.16844462113407488,0.014179946189344456
0.22468438659356238,0.017370317884640052,0.2649996167720854,0.01530689750647582,0.18954482970262765,0.023998033554215037
0.24603847217454433,0.02864064851902179,0.2859269986923083,0.02612805040747862,0.21064503827118086,0.038295491594226794
0.2673925577555263,0.044538635739517995,0.3068543806125308,0.041828765322093175,0.23174524683973363,0.05760042468732959
0.2887466433365091,0.06531167825242337,0.3277817625327537,0.0627956918909382,0.25284545540828685,0.08165736312149485
0.3101007289174911,0.0903098054740383,0.3487091444529762,0.08840630289153467,0.2739456639768396,0.10911207553225935
0.3314548144984739,0.11775339086012818,0.3696365263731991,0.1167243354985891,0.29504587254539283,0.13742949844048197
0.35280890007945587,0.14478151119805638,0.3905639082934216,0.14454209394199455,0.31614608111394515,0.16316954467198763
0.3741629856604378,0.16786515760606494,0.4114912902136445,0.16788567260281345,0.33724628968249837,0.18262985168846918
0.39551707124142066,0.18353619253119374,0.4324186721338674,0.18291613938685478,0.3583464982510516,0.19270736518170817
0.4168711568224026,0.18923508502805347,0.45334605405409034,0.18695758296250142,0.3794467068196048,0.19170689118896786
0.43822524240338545,0.18399438965008297,0.4742734359743124,0.1792754904043945,0.4005469153881571,0.17980735221472646
0.4595793279843674,0.16870725217166113,0.4952008178945353,0.16129461186732702,0.42164712395671033,0.1590095644136051
0.48093341356534935,0.14587857434965312,0.5161281998147582,0.13616769758278074,0.44274733252526355,0.1325864372681809
0.5022874991463322,0.11895405808139528,0.5370555817349811,0.10787412014305564,0.46384754109381676,0.10424303953272533
0.5236415847273141,0.09147396384786727,0.5579829636552032,0.08020141704844468,0.4849477496623691,0.07728179606493245
0.5449956703082961,0.06633547169647383,0.5789103455754261,0.05596282659343211,0.5060479582309223,0.054025341051907094
0.5663497558892789,0.045365215981465895,0.599837727495649,0.03665214217042546,0.5271481667994755,0.035613435792039606
0.5877038414702609,0.029256807339882097,0.6207651094158719,0.022532432568696307,0.5482483753680287,0.02213757309978863
0.6090579270512428,0.01779323323378393,0.641692491336094,0.01300318564426884,0.569348583936581,0.012976199037100289
0.6304120126322257,0.010204772365845827,0.6626198732563169,0.00704441606551981,0.5904487925051343,0.007172421200301662
0.6517660982132076,0.005519099019071126,0.6835472551765398,0.003582700908650746,0.6115490010736875,0.0037383693567021314
0.6731201837941905,0.002814782389494952,0.7044746370967627,0.001710641395507237,0.6326492096422407,0.001837350683182526
0.6944742693751724,0.0013537177891285446,0.7254020190169848,0.0007668285365079325,0.653749418210793,0.0008515078129064518
0.7158283549561544,0.0006139212817204559,0.7463294009372077,0.00032272425220150613,0.6748496267793462,0.00037210317149086874
0.7371824405371372,0.0002625387734344134,0.7672567828574306,0.00012751379625925569,0.6959498353478994,0.00015332249882849674
0.7585365261181192,0.0001058698737118613,0.7881841647776535,4.730075637674608e-05,0.7170500439164527,5.956679552920202e-05
0.779890611699102,4.026463829831517e-05,0.8091115466978755,1.6472228389456667e-05,0.738150252485005,2.1819574614709292e-05
0.801244697280084,1.446920047127459e-05,0.8300389286180985,5.38509089639122e-06,0.7592504610535582,7.535922312063015e-06
0.8225987828610659,5.0029273206825264e-06,0.8509663105383214,1.6526035448993781e-06,0.7803506696221114,2.455334116156782e-06
0.8439528684420488,1.9490037775071745e-06,0.8718936924585443,4.7605688618945763e-07,0.8014508781906646,7.60320889775512e-07
0.8653069540230307,1.6475381470759665e-06,0.8928210743787672,1.287497888857736e-07,0.822551086759217,2.448582607922356e-07
0.8866610396040127,3.4663353000452535e-06,0.9137484562989893,3.285384081452847e-08,0.8436512953277702,1.5415398864349061e-07
0.9080151251849955,8.914047066821418e-06,0.9346758382192122,8.668597534233768e-09,0.8647515038963234,3.286821013553931e-07
0.9293692107659774,2.2301511546918285e-05,0.9556032201394351,5.5806470139474484e-09,0.8858517124648766,9.79624005054136e-07
0.9507232963469594,5.27786712690298e-05,0.976530602059658,1.5887176241236034e-08,0.9069519210334289,2.8608806750540783e-06
0.9720773819279422,0.00011782796545448115,0.9974579839798801,5.882649696531406e-08,0.9280521296019821,7.888687402812788e-06
0.9934314675089242,0.00024811042056097077,1.018385365900103,2.0843621884036878e-07,0.9491523381705353,2.0479630446781916e-05
1.014785553089907,0.0004928510567309002,1.039312747820326,6.930532670951228e-07,0.9702525467390886,5.0049650592021155e-05
1.036139638670889,0.0009237563552690758,1.0602401297405488,2.160731301270591e-06,0.9913527553076409,0.0001151597654487635
1.057493724251871,0.0016341623166148816,1.0811675116607709,6.317736649136263e-06,1.012452963876194,0.0002495228927619775
1.0788478098328538,0.0027295687225619425,1.1020948935809938,1.7328790797160876e-05,1.0335531724447473,0.0005092713619821165
1.1002018954138357,0.004307044073430577,1.1230222755012167,4.460184048588056e-05,1.0546533810132996,0.0009794341910458748
1.1215559809948186,0.006424912833065677,1.1439496574214396,0.00010776005567283975,1.0757535895818529,0.0017758078588670234
1.1429100665758005,0.009070061905521953,1.1648770393416616,0.0002444758792921886,1.096853798150406,0.003037261006870212
1.1642641521567825,0.012135634047297825,1.1858044212618846,0.0005210129151277387,1.1179540067189593,0.004904372054722578
1.1856182377377653,0.015423026884348628,1.2067318031821075,0.001043427878742842,1.1390542152875116,0.00748421222581748
1.2069723233187473,0.01867595769470759,1.2276591851023304,0.0019644824754501272,1.1601544238560648,0.010807629048406445
1.2283264088997292,0.021641254582051336,1.2485865670225524,0.003478365576441836,1.181254632424618,0.014791937070585237
1.249680494480712,0.02413613290669092,1.2695139489427754,0.005794393001499379,1.2023548409931712,0.019224409025404385
1.271034580061694,0.026093319551006786,1.2904413308629983,0.009084485620084445,1.2234550495617236,0.02377728484447529
1.292388665642676,0.027560428698793882,1.3113687127832212,0.013408827438414206,1.2445552581302768,0.028053857220668624
1.3137427512236588,0.028648953302021912,1.3322960947034441,0.018637895291848394,1.26565546669883,0.031652788018601746
1.3350968368046408,0.029453139604772527,1.3532234766236662,0.024401159828151664,1.2867556752673832,0.03423122294077943
1.3564509223856236,0.029976707268383973,1.374150858543889,0.030094980490125406,1.3078558838359355,0.03555045716858146
1.3778050079666055,0.030104923274641288,1.395078240464112,0.03496858298574426,1.3289560924044888,0.03549836457459296
1.3991590935475875,0.029639301083613318,1.416005622384335,0.03827891073289322,1.350056300973042,0.034093070958287286
1.4205131791285703,0.028381829589183893,1.436933004304557,0.039473280523726006,1.3711565095415952,0.03147568140216955
1.4418672647095523,0.026231082065888978,1.4578603862247799,0.038339192976177966,1.3922567181101475,0.027895565292065605
1.4632213502905351,0.02324685025276757,1.4787877681450028,0.035065955734466636,1.4133569266787007,0.023685416838031992
1.484575435871517,0.019655601206937767,1.4997151500652257,0.030193648569720233,1.434457135247254,0.019221980587258436
1.505929521452499,0.015796890489409077,1.5206425319854477,0.024468053130934364,1.4555573438158071,0.014874173133843871
1.5272836070334819,0.01203593528104785,1.5415699139056707,0.01865484484384311,1.4766575523843595,0.010949098959100845
1.5486376926144638,0.00867801482531505,1.5624972958258936,0.01337641941720974,1.4977577609529127,0.0076512015624086716
1.5699917781954458,0.005913585750367878,1.5834246777461165,0.009017585664242711,1.518857969521466,0.0050665260785075494
1.5913458637764286,0.0038054565242876537,1.6043520596663385,0.005713411551498904,1.5399581780900191,0.003174570087945583
1.6126999493574106,0.0023114188176197037,1.6252794415865615,0.0034012484533945675,1.5610583866585714,0.0018801375111286434
1.6340540349383925,0.0013253486021216898,1.6462068235067844,0.0019025626908568682,1.5821585952271247,0.001052234484305914
1.6554081205193754,0.0007191340429617554,1.6671342054270073,0.0010015987170642893,1.6032588037956779,0.0005580123201523457
1.6767622061003573,0.00037390016212379695,1.6880615873472293,0.0005009372343636187,1.624359012364231,0.000285027731206422
1.69811629168134,0.000196936634621947,1.7089889692674518,0.00024928992856554366,1.6454592209327839,0.0001510823289193608

